Rutherford Backscattering Spectrometry analysis of the formation of superconducting V$_3$Si thin films

Vanadium silicide, V$_3$Si, is a promising superconductor for silicon-based superconducting (SC) devices due to its compatibility with silicon substrates and its potential for integration into existing semiconductor technologies. However, to date there have been only a limited number of studies of the formation of SC V$_3$Si thin films and the associated structural and superconducting properties. This work aims to explore the structural characteristics and SC properties of V$_3$Si films, paving the way for the development of functional SC devices for quantum technology applications. We have investigated the formation of V$_3$Si films by directly depositing vanadium (V) onto thermally grown SiO$_2$ on Si, followed by high-vacuum annealing to induce the phase transformation into V$_3$Si. Rutherford Backscattering Spectrometry(RBS) was employed throughout the sample growth process to analyze the material composition as a function of depth using a $^4He^+$ ion beam. Analysis of the RBS data confirmed that the V layer fully reacted with the SiO$_2$ substrate to form V$_3$Si at the interface, in addition to a vanadium oxide (VO$_x$) layer forming atop the V$_3$Si film. The thickness of the V$_3$Si layer ranges from 63 to 130 nm, with annealing temperatures between 750$^\circ$C and 800$^\circ$C. A sharp SC transition was observed at T$_c$ = 13 K in the sample annealed at 750$^\circ$C, with a narrow transition width ($\Delta T_c$) of 0.6 K. Initial reactive ion etching (RIE) studies yielded promising results for local removal of the (VO$_x$) to facilitate electrical contact formation to the SC layer.

==> 00README.txt <==
nohypertex

